Encourage or Inhibit Monosemanticity? Revisit Monosemanticity from a Feature Decorrelation Perspective

To better interpret the intrinsic mechanism of large language models (LLMs), recent studies focus on monosemanticity on its basic units. A monosemantic neuron is dedicated to a single and specific concept, which forms a one-to-one correlation between neurons and concepts. Despite extensive research in monosemanticity probing, it remains unclear whether monosemanticity is beneficial or harmful to model capacity. To explore this question, we revisit monosemanticity from the feature decorrelation perspective and advocate for its encouragement. We experimentally observe that the current conclusion by wang2024learning, which suggests that decreasing monosemanticity enhances model performance, does not hold when the model changes. Instead, we demonstrate that monosemanticity consistently exhibits a positive correlation with model capacity, in the preference alignment process. Consequently, we apply feature correlation as a proxy for monosemanticity and incorporate a feature decorrelation regularizer into the dynamic preference optimization process. The experiments show that our method not only enhances representation diversity and activation sparsity but also improves preference alignment performance.

==> extraction_examples.json <==
[
  {
    "context": "We expect Robert Half to increase permanent placements by providing employers access to its deep bench of highly skilled professionals.",
    "question": "What are the events?",
    "question_type": "enable",
    "answers": "Cause: providing employers access to its deep bench of highly skilled professionals\nEffect: Robert Half to increase permanent placements\nRelation: enable",
    "id": "57d64189"
  },
  {
    "context": "Burlington has faced inventory flow challenges (despite ample product availability) as it and its vendors restart their supply and distribution networks; freight costs are also rising sharply.",
    "question": "What are the events?",
    "question_type": "cause",
    "answers": "Cause: it and its vendors restart their supply and distribution networks; freight costs are also rising sharply\nEffect: Burlington has faced inventory flow challenges (despite ample product availability)\nRelation: cause",
    "id": "581af36a"
  },
  {
    "context": "The firm owns and operates fabrication yards in China and Mexico, and its fabrication and modular construction capabilities allow it to complete parts of large projects off-site and ship them in modules. This strategy gives Fluor flexibility and more control over costs when working in areas with scarce and expensive local labor.",
    "question": "What are the events?",
    "question_type": "enable",
    "answers": "Cause: The firm owns and operates fabrication yards in China and Mexico, and its fabrication and modular construction capabilities allow it to complete parts of large projects off-site and ship them in modules\nEffect: gives Fluor flexibility and more control over costs when working in areas with scarce and expensive local labor\nRelation: enable",
    "id": "4075835c"
  },
  {
    "context": "They would not have the advantage Cogent had 20 years ago, when top providers in a more nascent Internet business were phone and cable companies, and fiber assets could be procured on the cheap due to the collapse of the tech and telecom bubble.",
    "question": "What are the events?",
    "question_type": "cause",
    "answers": "Cause: the collapse of the tech and telecom bubble\nEffect: fiber assets could be procured on the cheap\nRelation: cause",
    "id": "2a64e8dd"
  },
  {
    "context": "Consistent product and process technological advancement enables more favorable pricing relative to many automotive industry suppliers that lack the capability or the desire to innovate.",
    "question": "What are the events?",
    "question_type": "enable",
    "answers": "Cause: Consistent product and process technological advancement enables more favorable pricing\nEffect: relative to many automotive industry suppliers that lack the capability or the desire to innovate\nRelation: enable",
    "id": "a62b3c49"
  },
  {
    "context": "In connected care we assume slower growth in monitoring and analytics, offset by higher growth in sleep and respiratory care.",
    "question": "What are the events?",
    "question_type": "prevent",
    "answers": "Cause: higher growth in sleep and respiratory care\nEffect: slower growth in monitoring and analytics\nRelation: prevent",
    "id": "ff14eb55"
  },
  {
    "context": "For 2021, we have marginally lifted our sales estimate (to $18.4 billion from $18.3 billion) but have significantly raised our operating margin forecast to 4.8% from 3.9%, leading to an adjusted EPS forecast that improves to $2.85 from our prior $2.29 estimate.",
    "question": "What are the events?",
    "question_type": "cause",
    "answers": "Cause: marginally lifted our sales estimate| significantly raised our operating margin forecast to 4.8% from 3.9%,\nEffect: adjusted EPS forecast that improves to $2.85 from our prior $2.29 estimate.\nRelation: cause",
    "id": "f1330f5c"
  },
  {
    "context": "Its operating income (excluding charges) dropped more than $1.5 billion between 2014 and 2019 (to $1.2 billion from $2.8 billion) on store closures, declining sales, and increased expenses.",
    "question": "What are the events?",
    "question_type": "prevent",
    "answers": "Cause: on store closures, declining sales, and increased expenses\nEffect: operating income (excluding charges) dropped more than $1.5 billion\nRelation: prevent",
    "id": "59422bb1"
  },
  {
    "context": "Alliance Data Systems gathers data on its client's customers, helping to better tailor these programs, which can create some switching costs in the process.",
    "question": "1 What are the events?",
    "question_type": "cause",
    "answers": "Cause: Alliance Data Systems gathers data on its client's customers\nEffect: create some switching costs in the process\nRelation: cause",
    "id": "77d6a30b"
  },
  {
    "context": "After several years of mixed results, Merck's R&D productivity is improving as the company shifts more toward areas of unmet medical need.",
    "question": "What are the events?",
    "question_type": "cause",
    "answers": "Cause: the company shifts more toward areas of unmet medical need\nEffect: After several years of mixed results, Merck's R&D productivity is improving\nRelation: cause",
    "id": "47352f8f"
  }
]

